A Physical Picture of Superconductivity

A universal mechanism of superconductivity applicable to ``low temperature'' and ``high temperature'' superconductors is proposed in this paper. With this model of mechanism experimental facts of superconductors can be qualitatively explained. A function is introduced to describe the average separation distance between vibrating lattice atoms, which is crucial for the transition from normal to superconductive state. However, the most attractive and exciting conclusion that can be derived from this physical picture, is that given atoms of other element be successfully sandwiched between ferromagnetic atoms one by one, a superconductor constructed this way is most likely to have a very high transition temperature.

==> readme.txt <==
%auto-ignore 

The text is generated using Scientific Word 2.0. The figures may not be
reproduced properly even under scientific word 2.0 due to wrong path.
